Source-Coded Online Algorithm for Multicast Subgraph Construction

Multicast remains a fundamental mechanism for scalable content distribution, yet existing approaches face critical limitations. Traditional multicast trees suffer from path redundancy and inefficient utilization of network resources, while network coding, although capacity-achieving, incurs significant computational overhead and deployment challenges. In this paper, we introduce a source-coded multicast framework that exploits maximum-flow decomposition to construct multiple disjoint or partially overlapping paths from the source to all receivers. Our scheme incorporates a novel path redirection mechanism: when multiple overlaps occur between receiver flows, downstream paths are realigned at the first intersection, ensuring loop-free delivery while maximizing overall throughput. We develop algorithms for path construction, overlap detection, and iterative refinement of multicast subgraphs, and analyze their computational complexity. Through extensive evaluation on synthetic and real network topologies, we demonstrate that the proposed method consistently approaches the throughput of network coding with substantially lower encoding and decoding complexity, while significantly outperforming multicast tree constructions in terms of fairness, robustness to link failures, and delivery efficiency. These results position source-coded multicast as a practical and scalable solution for next-generation networks requiring high-throughput and adaptive group communication.

==> ejecucion_4k_online_beta_0.10_densidad_0.40_densidad_recep_0.30_zonas.dat <==
10 40 3 3 3
15 60 4 3 3
20 80 6 3 3
25 100 7 3 3
30 120 9 3 3
35 140 10 3 3
40 160 12 3 3
45 180 13 4 4
50 200 15 3 3
55 220 16 3 3
60 240 18 3 3
65 260 19 3 3
70 280 21 3 3
75 300 22 3 3
80 320 24 3 3
85 340 25 3 3
90 360 27 2 2
95 380 28 2 2
100 400 30 3 3
105 420 31 3 3
110 440 33 3 3
115 460 34 3 3
120 480 36 3 3
125 500 37 3 3
130 520 39 2 2
135 540 40 3 3
140 560 42 3 3
145 580 43 2 2
150 600 45 3 3
155 620 46 3 3
160 640 48 3 3
165 660 49 3 3
170 680 51 2 2
175 700 52 2 2
180 720 54 3 3
185 740 55 3 3
190 760 57 2 2
195 780 58 3 3
200 800 60 3 3
205 820 61 3 3
210 840 63 2 2
215 860 64 2 2
220 880 66 3 3
225 900 67 2 2
230 920 69 2 2
235 940 70 3 3
240 960 72 2 2
245 980 73 2 2
250 1000 75 3 3
255 1020 76 2 2
260 1040 78 3 3
265 1060 79 3 3
270 1080 81 2 2
275 1100 82 2 2
280 1120 84 2 2
285 1140 85 3 3
290 1160 87 2 2
295 1180 88 3 3
300 1200 90 3 3
305 1220 91 2 2
310 1240 93 2 2
315 1260 94 2 2
320 1280 96 2 2
325 1300 97 3 3
330 1320 99 2 2
335 1340 100 3 3
340 1360 102 2 2
345 1380 103 2 2
350 1400 105 3 3
355 1420 106 2 2
360 1440 108 2 2
365 1460 109 2 2
370 1480 111 3 3
375 1500 112 2 2
380 1520 114 2 2
385 1540 115 2 2
390 1560 117 3 3
395 1580 118 2 2
400 1600 120 2 2
405 1620 121 2 2
410 1640 123 3 3
415 1660 124 3 3
420 1680 126 3 3
425 1700 127 2 2
430 1720 129 3 3
435 1740 130 3 3
440 1760 132 2 2
445 1780 133 3 3
450 1800 135 3 3
455 1820 136 2 2
460 1840 138 2 2
465 1860 139 2 2
470 1880 141 2 2
475 1900 142 2 2
480 1920 144 2 2
485 1940 145 2 2
490 1960 147 2 2
495 1980 148 2 2
500 2000 150 2 2
505 2020 151 2 2
510 2040 153 2 2
515 2060 154 2 2
520 2080 156 2 2
525 2100 157 2 2
530 2120 159 2 2
535 2140 160 2 2
540 2160 162 2 2
545 2180 163 2 2
550 2200 165 2 2
555 2220 166 2 2
560 2240 168 3 3
565 2260 169 2 2
570 2280 171 2 2
575 2300 172 2 2
580 2320 174 2 2
585 2340 175 2 2
590 2360 177 2 2
595 2380 178 2 2
600 2400 180 2 2
605 2420 181 3 3
610 2440 183 2 2
615 2460 184 2 2
620 2480 186 2 2
625 2500 187 2 2
630 2520 189 2 2
635 2540 190 2 2
640 2560 192 2 2
645 2580 193 2 2
650 2600 195 2 2
655 2620 196 2 2
660 2640 198 2 2
665 2660 199 2 2
670 2680 201 2 2
675 2700 202 3 3
680 2720 204 2 2
685 2740 205 2 2
690 2760 207 2 2
695 2780 208 2 2
700 2800 210 2 2
705 2820 211 2 2
710 2840 213 2 2
715 2860 214 2 2
720 2880 216 2 2
725 2900 217 2 2
730 2920 219 2 2
735 2940 220 2 2
740 2960 222 2 2
745 2980 223 2 2
750 3000 225 2 2
755 3020 226 2 2
760 3040 228 2 2
765 3060 229 2 2
770 3080 231 2 2
775 3100 232 2 2
780 3120 234 2 2
785 3140 235 2 2
790 3160 237 2 2
795 3180 238 2 2
800 3200 240 2 2
805 3220 241 2 2
810 3240 243 2 2
815 3260 244 2 2
820 3280 246 2 2
825 3300 247 3 3
830 3320 249 2 2
835 3340 250 2 2
840 3360 252 3 2
845 3380 253 2 2
850 3400 255 2 2
855 3420 256 2 2
860 3440 258 2 2
865 3460 259 2 2
870 3480 261 2 2
875 3500 262 2 2
880 3520 264 2 2
885 3540 265 2 2
890 3560 267 3 3
895 3580 268 2 2
900 3600 270 2 2
905 3620 271 2 2
910 3640 273 2 2
915 3660 274 2 2
920 3680 276 2 2
925 3700 277 2 2
930 3720 279 2 2
935 3740 280 2 2
940 3760 282 2 2
945 3780 283 2 2
950 3800 285 2 2
955 3820 286 3 3
960 3840 288 2 2
965 3860 289 2 2
970 3880 291 2 2
975 3900 292 2 2
980 3920 294 2 2
985 3940 295 2 2
990 3960 297 2 2
995 3980 298 2 2
1000 4000 300 2 2


==> ejecucion_online_beta_0.10_densidad_0.10_densidad_recep_0.25_zonas.dat <==
10 20 2 1 1
15 30 4 0 0
20 40 5 0 0
25 50 6 1 1
30 60 7 1 1
35 140 9 3 3
40 160 10 3 3
45 180 11 4 4
50 200 12 3 3
55 330 14 5 5
60 360 15 4 4
65 390 16 4 4
70 420 17 4 4
75 600 19 8 8
80 640 20 7 7
85 680 21 7 7
90 720 22 7 7
95 950 24 8 8
100 1000 25 7 7
105 1050 26 8 8
110 1100 27 8 8
115 1380 29 10 10
120 1440 30 10 10
125 1500 31 11 11
130 1560 32 10 10
135 1890 34 12 12
140 1960 35 12 12
145 2030 36 11 11
150 2100 37 11 11
155 2480 39 14 14
160 2560 40 13 13
165 2640 41 13 13
170 2720 42 13 13
175 3150 44 14 14
180 3240 45 15 15
185 3330 46 15 15
190 3420 47 15 15
195 3900 49 16 16
200 4000 50 16 16


==> ejecucion_online_beta_0.10_densidad_0.20_densidad_recep_0.25_zonas.dat <==
10 20 2 1 1
15 30 4 0 0
20 80 5 3 3
25 100 6 3 3
30 180 7 5 5
35 210 9 4 4
40 320 10 7 7
45 360 11 6 6
50 500 12 8 8
55 550 14 9 9
60 720 15 10 10
65 780 16 9 9
70 980 17 12 12
75 1050 19 11 11
80 1280 20 13 13
85 1360 21 14 14
90 1620 22 16 16
95 1710 24 16 16
100 2000 25 17 17
105 2100 26 17 17
110 2420 27 20 20
115 2530 29 20 20
120 2880 30 20 20
125 3000 31 20 20
130 3380 32 23 23
135 3510 34 22 22
140 3920 35 26 26
145 4060 36 25 25
150 4500 37 27 27
155 4650 39 24 24
160 5120 40 28 28
165 5280 41 28 28
170 5780 42 30 30
175 5950 44 31 31
180 6480 45 33 33
185 6660 46 32 32
190 7220 47 35 35
195 7410 49 34 34
200 8000 50 36 36


==> ejecucion_online_beta_0.10_densidad_0.30_densidad_recep_0.25_zonas.dat <==
10 20 2 1 1
15 60 4 3 3
20 120 5 6 6
25 200 6 6 6
30 240 7 6 6
35 350 9 7 7
40 480 10 10 10
45 630 11 13 13
50 700 12 13 13
55 880 14 15 15
60 1080 15 15 15
65 1300 16 18 18
70 1400 17 18 18
75 1650 19 20 20
80 1920 20 20 20
85 2210 21 23 23
90 2340 22 23 23
95 2660 24 25 25
100 3000 25 27 27
105 3360 26 26 26
110 3520 27 28 28
115 3910 29 32 32
120 4320 30 32 32
125 4750 31 35 35
130 4940 32 34 34
135 5400 34 37 37
140 5880 35 39 39
145 6380 36 39 39
150 6600 37 40 40
155 7130 39 42 42
160 7680 40 44 44
165 8250 41 46 46
170 8500 42 45 45
175 9100 44 47 47
180 9720 45 49 49
185 10360 46 50 50
190 10640 47 50 50
195 11310 49 53 53
200 12000 50 55 55


==> ejecucion_online_renyi_densidad_0.10_densidad_recep_0.25_zonas.dat <==
10 14 2 0 0
15 22 4 0 0
20 50 5 2 2
25 68 6 1 1
30 94 7 1 1
35 126 9 2 2
40 154 10 1 1
45 194 11 3 3
50 242 12 2 2
55 298 14 1 1
60 358 15 1 1
65 398 16 3 3
70 458 17 3 3
75 522 19 2 2
80 600 20 5 5
85 680 21 5 5
90 772 22 3 3
95 892 24 3 3
100 960 25 5 5
105 1064 26 5 5
110 1154 27 5 5
115 1298 29 7 7
120 1444 30 6 6
125 1550 31 5 5
130 1676 32 5 5
135 1828 34 6 6
140 1966 35 7 7
145 2102 36 7 7
150 2236 37 7 7
155 2422 39 8 8
160 2602 40 8 8
165 2746 41 8 8
170 2898 42 8 8
175 3086 44 9 9
180 3286 45 9 9
185 3462 46 9 9
190 3624 47 10 10
195 3810 49 8 8
200 3988 50 13 13


==> ejecucion_online_renyi_densidad_0.20_densidad_recep_0.25_zonas.dat <==
10 26 2 2 2
15 48 4 3 3
20 96 5 4 4
25 130 6 2 2
30 182 7 5 5
35 244 9 4 4
40 322 10 5 5
45 406 11 6 6
50 496 12 7 7
55 598 14 6 6
60 710 15 8 8
65 820 16 7 7
70 944 17 10 10
75 1110 19 7 7
80 1258 20 10 10
85 1416 21 13 13
90 1578 22 10 10
95 1784 24 6 6
100 1960 25 12 12
105 2150 26 11 11
110 2334 27 13 13
115 2594 29 16 16
120 2848 30 16 16
125 3104 31 13 13
130 3350 32 15 15
135 3658 34 18 18
140 3918 35 19 19
145 4176 36 21 21
150 4440 37 16 16
155 4766 39 20 20
160 5106 40 16 16
165 5390 41 21 21
170 5684 42 20 20
175 6052 44 20 20
180 6424 45 23 23
185 6796 46 28 28
190 7182 47 25 25
195 7558 49 25 25
200 7936 50 30 30


==> ejecucion_online_renyi_densidad_0.30_densidad_recep_0.25_zonas.dat <==
10 30 2 2 2
15 64 4 4 4
20 132 5 5 5
25 178 6 4 4
30 260 7 6 6
35 352 9 7 7
40 466 10 7 7
45 590 11 9 9
50 718 12 10 10
55 880 14 11 11
60 1060 15 13 13
65 1238 16 16 16
70 1430 17 15 15
75 1666 19 13 13
80 1908 20 16 16
85 2168 21 22 22
90 2428 22 16 16
95 2730 24 17 17
100 3002 25 17 17
105 3298 26 23 23
110 3584 27 19 19
115 3940 29 26 26
120 4300 30 25 25
125 4710 31 28 28
130 5106 32 29 29
135 5566 34 29 29
140 5984 35 31 31
145 6384 36 35 35
150 6796 37 30 30
155 7248 39 33 33
160 7740 40 35 35
165 8188 41 35 35
170 8628 42 39 39
175 9158 44 34 34
180 9674 45 36 36
185 10222 46 43 43
190 10794 47 40 40
195 11362 49 47 47
200 11932 50 46 46


==> ejecucion_time_online_beta_0.10_densidad_0.10_densidad_recep_0.25_zonas.dat <==
10 20 2 1 1 25.026
15 30 4 0 0 11.551
20 40 5 0 0 12.749
25 50 6 1 1 21.220
30 60 7 1 1 39.980
35 140 9 3 3 4.908
40 160 10 3 3 4.066
45 180 11 4 4 2.813
50 200 12 3 3 2.523
55 330 14 5 5 1.693
60 360 15 4 4 1.071
65 390 16 4 4 0.985
70 420 17 4 4 0.785
75 600 19 8 8 0.865
80 640 20 7 7 0.694
85 680 21 7 7 0.806
90 720 22 7 7 0.728
95 950 24 8 8 0.391
100 1000 25 7 7 0.407
105 1050 26 8 8 0.378
110 1100 27 8 8 0.355
115 1380 29 10 10 0.407
120 1440 30 10 10 0.353
125 1500 31 11 11 0.371
130 1560 32 10 10 0.334
135 1890 34 12 12 0.338
140 1960 35 12 12 0.348
145 2030 36 11 11 0.383
150 2100 37 11 11 0.395
155 2480 39 14 14 0.372
160 2560 40 13 13 0.304
165 2640 41 13 13 0.305
170 2720 42 13 13 0.313
175 3150 44 14 14 0.249
180 3240 45 15 15 0.208
185 3330 46 15 15 0.195
190 3420 47 15 15 0.179
195 3900 49 16 16 0.178
200 4000 50 16 16 0.151


==> ejecucion_time_online_beta_0.10_densidad_0.20_densidad_recep_0.25_zonas.dat <==
10 20 2 1 1 5.905
15 30 4 0 0 11.455
20 80 5 3 3 13.869
25 100 6 3 3 5.788
30 180 7 5 5 2.368
35 210 9 4 4 2.304
40 320 10 7 7 1.365
45 360 11 6 6 0.919
50 500 12 8 8 0.604
55 550 14 9 9 0.630
60 720 15 10 10 0.585
65 780 16 9 9 0.544
70 980 17 12 12 0.308
75 1050 19 11 11 0.381
80 1280 20 13 13 0.268
85 1360 21 14 14 0.288
90 1620 22 16 16 0.317
95 1710 24 16 16 0.295
100 2000 25 17 17 0.241
105 2100 26 17 17 0.226
110 2420 27 20 20 0.211
115 2530 29 20 20 0.210
120 2880 30 20 20 0.190
125 3000 31 20 20 0.166
130 3380 32 23 23 0.154
135 3510 34 22 22 0.161
140 3920 35 26 26 0.151
145 4060 36 25 25 0.144
150 4500 37 27 27 0.140
155 4650 39 24 24 0.137
160 5120 40 28 28 0.126
165 5280 41 28 28 0.124
170 5780 42 30 30 0.127
175 5950 44 31 31 0.110
180 6480 45 33 33 0.122
185 6660 46 32 32 0.104
190 7220 47 35 35 0.115
195 7410 49 34 34 0.113
200 8000 50 36 36 0.114


==> ejecucion_time_online_beta_0.10_densidad_0.30_densidad_recep_0.25_zonas.dat <==
10 20 2 1 1 24.968
15 60 4 3 3 30.320
20 120 5 6 6 7.015
25 200 6 6 6 2.336
30 240 7 6 6 2.290
35 350 9 7 7 0.754
40 480 10 10 10 0.550
45 630 11 13 13 0.424
50 700 12 13 13 0.338
55 880 14 15 15 0.303
60 1080 15 15 15 0.245
65 1300 16 18 18 0.346
70 1400 17 18 18 0.364
75 1650 19 20 20 0.272
80 1920 20 20 20 0.243
85 2210 21 23 23 0.207
90 2340 22 23 23 0.200
95 2660 24 25 25 0.193
100 3000 25 27 27 0.156
105 3360 26 26 26 0.148
110 3520 27 28 28 0.126
115 3910 29 32 32 0.129
120 4320 30 32 32 0.122
125 4750 31 35 35 0.116
130 4940 32 34 34 0.131
135 5400 34 37 37 0.119
140 5880 35 39 39 0.101
145 6380 36 39 39 0.112
150 6600 37 40 40 0.112
155 7130 39 42 42 0.104
160 7680 40 44 44 0.100
165 8250 41 46 46 0.104
170 8500 42 45 45 0.103
175 9100 44 47 47 0.101
180 9720 45 49 49 0.110
185 10360 46 50 50 0.103
190 10640 47 50 50 0.108
195 11310 49 53 53 0.099
200 12000 50 55 55 0.100

